Electroweak vector boson production at the LHC as a probe of mechanisms of diffraction

We show that the double diffractive electroweak vector boson production in the $pp$ collisions at the LHC is an ideal probe of QCD based mechanisms of diffraction. Assuming the resolved Pomeron model with flavor symmetric parton distributions, the $W$ production asymmetry in rapidity equals exactly zero. In other approaches, like the soft color interaction model, in which soft gluon exchanges are responsible for diffraction, the asymmetry is non-zero and equal to that in the inclusive $W$ production. In the same way, the ratio of the $W$ to $Z$ boson production is independent of rapidity in the models with resolved Pomeron in contrast to the predictions of the soft color interaction model.

==> answer.txt <==
1. The non diffractive production is described through a Born order
formula (see eqn 1 and eqn 4 which are only valid at Born order) although
W production has been discussed at length at NLO or even NNLO order
(see for instance arXiv 0903.2120). Since the Born order result is not
sufficient to understand the data, why do the authors simplify so much
their life ? Moreover, it is not correct to forget to quote works done
to improve our QCD understanding of W production processes.
>>>
The paper contains a simpe idea but it does not mean that
it is simplistic.Adding NLO and NNLO corrections is not important for our
results. We can  mention in the text that for the sake of  illustration of our
idea we stick only to the simplest case. I think that
the referee has not understood our main point. 


2.The survival factors S(xi) are an important feature of the description
of diffractive processes. Why are the authors implicitly taking for
granted that they are the same for W^+, for W^- and for Z production ?
>>>
The soft survival factors contains soft gluon exchanes
which spoil rapidity gaps. Thus, it has nothing to do with electroweak bosons
because the lack of interaction with them. This is why we assume that it is
universal.


3. minor remarks :
Section 1. from the each -> from each
>>>
done

Section 3 : about about -> about
>>>
done

after eqn 8 : W_W -> M_W
>>>
done

corrections factor -> correction factors
>>>
done

boson cross sections production -> boson production cross sections
>>>
done

Section 4
  why modulus squared in eqn 17 and not in the line after eqn 15 ?
  >>>
modulus removed
  
eqn 16 : misprint in second d\sigma^+ -> d\sigma^-
>>>
corrected

line before eqn 20 the effects ...is the smallest  ?
"when the effects...smallest" removed

section 6 of the d to U -> of the d to u
>>>
corrected "U"-> "u"

References 8 and 18 are  written in an unconventional way
>>>
Ref 8 and 18 re-written.


